Fractional-order susceptible-infected model: definition and applications to the study of COVID-19 main protease

We propose a model for the transmission of perturbations across the amino acids of a protein represented as an interaction network. The dynamics consists of a Susceptible-Infected (SI) model based on the Caputo fractional-order derivative. We find an upper bound to the analytical solution of this model which represents the worse-case scenario on the propagation of perturbations across a protein residue network. This upper bound is expressed in terms of Mittag-Leffler functions of the adjacency matrix of the network of inter-amino acids interactions. We then apply this model to the analysis of the propagation of perturbations produced by inhibitors of the main protease of SARS CoV-2. We find that the perturbations produced by strong inhibitors of the protease are propagated far away from the binding site, confirming the long-range nature of intra-protein communication. On the contrary, the weakest inhibitors only transmit their perturbations across a close environment around the binding site. These findings may help to the design of drug candidates against this new coronavirus.

==> readme.txt <==
To prepare papers for publication in FCAA, 
use the template and style files from the folder AUTHORS KIT.

Authors should use the template "FCAA_template_for_authors".tex"
that uses "fcaa.cls" OR updated one "fcaa-var.cls", as modifications of "amsart.cls" for the FCAA style,

and the auxiliary file "fcaa_style.tex" fixing the page margins, fontsize, defs for theorems, proofs etc.
Put the files "fcaa.cls"/ "fcaa-var.cls" and "fcaa_style.tex" in same directory you work the paper.


Possible PROBLEMS, how to resolve:
 
1) It seems recently (since July 2014) for some authors using "fcaa.cls" there appear warnings for errors 
   while compiling the LaTeX file, for the used macros for theorems, lemmas, definitions, etc. 
   These might be due to some recent changes in the "amsart"-style or MikTeX/ WidEdt/ Acrobat Distiller setting under Windows platform.  
   To solve the problems

Solutions:

- either use "fcaa-var.cls" instead of "fcaa.cls" and continue in same way; 

- or ignore the errors messages, hit "enter"s many time and might get a proper looking pdf-file; 

- or pre-define (make your own) macros for theorems, lemmas, corollaries, 
   definitions, remarks, examples, then no error messages appear. 
   See for example, "FCAA_template_for_authors_new.tex" 
  
 
Recommendation: If no problems, retian the line 
   \documentclass[twoside,reqno,11pt]{fcaa}
if problems, try with 
   \documentclass[twoside,reqno,11pt]{fcaa-var} 

  
2) The "hyperref.sty" is used by the editor to create internal links in the papers'electronic copies:
  \usepackage{hyperref}
 
  If an author has problems with this above style file, then pls. comment the above line \usepackage{hyperref} 
  or replace by  \usepackage{upref}


3) FIGURES: should be input in LaTeX file as eps-files.

 Often, when created by Mathematica package, the figures are input and have outlook OK, but under the procedure
 dvi -> ps, open the ps-files by Acrobat Distiller, error messages appear for missing fonts to be replaced 
 (for example helvetica or others). Then the Springer platform for electronic issues makes claims.
 To resolve, the Editor has to rework all such figures, saving first "as curves". 
 We kindly ask authors who are well skilled in this matter, to take care themselves so no fonts need to be embedded: 
 save the text as curves !


